Note on the number of doppelsemigroups of small order

We study doppelsemigroups, i.e., algebraic structures equip\-ped with two associative binary operations satisfying a specified system of axioms. We investigate duality and isomorphisms of doppelsemigroups and examine the relationships between commutative, abelian, strong, and rectangular doppelsemigroups. Several examples are constructed, including nontrivial iso-opposite doppelsemigroups, noncommutative iso-dual doppelsemigroups, nonabelian iso-cross-dual doppelsemigroups, and nonstrong rectangular iso-opposite doppelsemigroups. Furthermore, we refine the complete classification of nonisomorphic doppelsemigroups of order~3. Finally, we present computer-assisted calculations yielding the numbers of all pairwise nonisomorphic doppelsemigroups and strong doppelsemigroups of orders up to~$5$, as well as all pairwise nonisomorphic commutative, abelian, and rectangular doppelsemigroups of orders up to~$6$, obtained using \texttt{GAP}, \texttt{Python}, and \texttt{C++}.

==> Cayley_tables/list_all_doppelsemigroups_order_2.csv <==
Doppelsemigroup #1
Operation ⊣ (dashv)
0,0
0,0

Operation ⊢ (vdash)
0,0
0,0


Doppelsemigroup #2
Operation ⊣ (dashv)
0,0
0,0

Operation ⊢ (vdash)
0,0
0,1


Doppelsemigroup #3
Operation ⊣ (dashv)
0,1
1,0

Operation ⊢ (vdash)
0,1
1,0


Doppelsemigroup #4
Operation ⊣ (dashv)
0,1
1,0

Operation ⊢ (vdash)
1,0
0,1


Doppelsemigroup #5
Operation ⊣ (dashv)
0,0
0,1

Operation ⊢ (vdash)
0,0
0,0


Doppelsemigroup #6
Operation ⊣ (dashv)
0,0
0,1

Operation ⊢ (vdash)
0,0
0,1


Doppelsemigroup #7
Operation ⊣ (dashv)
0,0
1,1

Operation ⊢ (vdash)
0,0
1,1


Doppelsemigroup #8
Operation ⊣ (dashv)
0,1
0,1

Operation ⊢ (vdash)
0,1
0,1




==> Cayley_tables/list_all_doppelsemigroups_order_3.csv <==
Doppelsemigroup #1
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #2
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,0,1
0,1,2


Doppelsemigroup #3
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,1,1
0,1,1


Doppelsemigroup #4
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,1,2
0,2,1


Doppelsemigroup #5
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,1,0
0,0,2


Doppelsemigroup #6
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,1,1
0,1,2


Doppelsemigroup #7
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,1,1
0,2,2


Doppelsemigroup #8
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,1,2
0,1,2


Doppelsemigroup #9
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,1


Doppelsemigroup #10
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,2


Doppelsemigroup #11
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,0,0
0,1,2


Doppelsemigroup #12
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,0

Operation ⊢ (vdash)
0,0,0
0,0,1
0,0,2


Doppelsemigroup #13
Operation ⊣ (dashv)
0,0,0
0,0,1
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #14
Operation ⊣ (dashv)
0,0,0
0,0,1
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,1
0,1,2


Doppelsemigroup #15
Operation ⊣ (dashv)
0,0,0
0,0,1
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,1


Doppelsemigroup #16
Operation ⊣ (dashv)
0,0,0
0,1,1
0,1,1

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #17
Operation ⊣ (dashv)
0,0,0
0,1,1
0,1,1

Operation ⊢ (vdash)
0,0,0
0,1,1
0,1,1


Doppelsemigroup #18
Operation ⊣ (dashv)
0,0,0
0,1,1
0,1,1

Operation ⊢ (vdash)
0,0,0
0,1,1
0,1,2


Doppelsemigroup #19
Operation ⊣ (dashv)
0,0,2
0,1,2
2,2,0

Operation ⊢ (vdash)
0,0,2
0,1,2
2,2,0


Doppelsemigroup #20
Operation ⊣ (dashv)
0,0,2
0,1,2
2,2,0

Operation ⊢ (vdash)
0,0,2
0,0,2
2,2,0


Doppelsemigroup #21
Operation ⊣ (dashv)
0,0,2
0,1,2
2,2,0

Operation ⊢ (vdash)
2,2,0
2,2,0
0,0,2


Doppelsemigroup #22
Operation ⊣ (dashv)
0,0,0
0,1,2
0,2,1

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #23
Operation ⊣ (dashv)
0,0,0
0,1,2
0,2,1

Operation ⊢ (vdash)
0,0,0
0,1,2
0,2,1


Doppelsemigroup #24
Operation ⊣ (dashv)
0,0,0
0,1,2
0,2,1

Operation ⊢ (vdash)
0,0,0
0,2,1
0,1,2


Doppelsemigroup #25
Operation ⊣ (dashv)
0,0,0
0,1,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #26
Operation ⊣ (dashv)
0,0,0
0,1,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,1,0
0,0,2


Doppelsemigroup #27
Operation ⊣ (dashv)
0,0,0
0,1,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,2


Doppelsemigroup #28
Operation ⊣ (dashv)
0,0,0
0,1,0
2,2,2

Operation ⊢ (vdash)
0,0,0
0,1,0
2,2,2


Doppelsemigroup #29
Operation ⊣ (dashv)
0,0,0
0,1,0
2,2,2

Operation ⊢ (vdash)
0,0,0
0,0,0
2,2,2


Doppelsemigroup #30
Operation ⊣ (dashv)
0,0,2
0,1,2
0,0,2

Operation ⊢ (vdash)
0,0,2
0,1,2
0,0,2


Doppelsemigroup #31
Operation ⊣ (dashv)
0,0,2
0,1,2
0,0,2

Operation ⊢ (vdash)
0,0,2
0,0,2
0,0,2


Doppelsemigroup #32
Operation ⊣ (dashv)
0,0,0
0,1,1
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #33
Operation ⊣ (dashv)
0,0,0
0,1,1
0,1,2

Operation ⊢ (vdash)
0,0,0
0,1,1
0,1,1


Doppelsemigroup #34
Operation ⊣ (dashv)
0,0,0
0,1,1
0,1,2

Operation ⊢ (vdash)
0,0,0
0,1,1
0,1,2


Doppelsemigroup #35
Operation ⊣ (dashv)
0,0,0
0,1,1
0,2,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #36
Operation ⊣ (dashv)
0,0,0
0,1,1
0,2,2

Operation ⊢ (vdash)
0,0,0
0,1,1
0,2,2


Doppelsemigroup #37
Operation ⊣ (dashv)
0,0,0
0,1,1
0,2,2

Operation ⊢ (vdash)
0,0,0
0,0,1
0,0,2


Doppelsemigroup #38
Operation ⊣ (dashv)
0,0,0
0,1,2
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #39
Operation ⊣ (dashv)
0,0,0
0,1,2
0,1,2

Operation ⊢ (vdash)
0,0,0
0,1,2
0,1,2


Doppelsemigroup #40
Operation ⊣ (dashv)
0,0,0
0,1,2
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,1,2


Doppelsemigroup #41
Operation ⊣ (dashv)
0,0,2
0,0,2
2,2,0

Operation ⊢ (vdash)
0,0,2
0,1,2
2,2,0


Doppelsemigroup #42
Operation ⊣ (dashv)
0,0,2
0,0,2
2,2,0

Operation ⊢ (vdash)
0,0,2
0,0,2
2,2,0


Doppelsemigroup #43
Operation ⊣ (dashv)
0,0,2
0,0,2
2,2,0

Operation ⊢ (vdash)
2,2,0
2,2,0
0,0,2


Doppelsemigroup #44
Operation ⊣ (dashv)
0,0,0
0,1,2
2,2,2

Operation ⊢ (vdash)
0,0,0
0,1,2
2,2,2


Doppelsemigroup #45
Operation ⊣ (dashv)
0,0,0
0,1,2
2,2,2

Operation ⊢ (vdash)
0,0,0
0,0,0
2,2,2


Doppelsemigroup #46
Operation ⊣ (dashv)
0,0,2
0,1,2
0,2,2

Operation ⊢ (vdash)
0,0,2
0,1,2
0,2,2


Doppelsemigroup #47
Operation ⊣ (dashv)
0,0,2
0,1,2
0,2,2

Operation ⊢ (vdash)
0,0,2
0,0,2
0,0,2


Doppelsemigroup #48
Operation ⊣ (dashv)
0,0,0
1,1,1
2,2,2

Operation ⊢ (vdash)
0,0,0
1,1,1
2,2,2


Doppelsemigroup #49
Operation ⊣ (dashv)
0,1,2
0,1,2
0,1,2

Operation ⊢ (vdash)
0,1,2
0,1,2
0,1,2


Doppelsemigroup #50
Operation ⊣ (dashv)
0,1,2
1,2,0
2,0,1

Operation ⊢ (vdash)
0,1,2
1,2,0
2,0,1


Doppelsemigroup #51
Operation ⊣ (dashv)
0,1,2
1,2,0
2,0,1

Operation ⊢ (vdash)
1,2,0
2,0,1
0,1,2


Doppelsemigroup #52
Operation ⊣ (dashv)
0,1,1
1,0,0
1,0,0

Operation ⊢ (vdash)
1,0,0
0,1,1
0,1,2


Doppelsemigroup #53
Operation ⊣ (dashv)
0,1,1
1,0,0
1,0,0

Operation ⊢ (vdash)
1,0,0
0,1,1
0,1,1


Doppelsemigroup #54
Operation ⊣ (dashv)
0,1,1
1,0,0
1,0,0

Operation ⊢ (vdash)
0,1,1
1,0,0
1,0,0


Doppelsemigroup #55
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,1

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #56
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,1

Operation ⊢ (vdash)
0,0,0
0,0,1
0,1,2


Doppelsemigroup #57
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,1

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,1


Doppelsemigroup #58
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #59
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,1,0
0,0,2


Doppelsemigroup #60
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,2


Doppelsemigroup #61
Operation ⊣ (dashv)
0,0,0
0,0,0
0,0,2

Operation ⊢ (vdash)
0,0,0
0,1,0
0,0,0


Doppelsemigroup #62
Operation ⊣ (dashv)
0,0,0
0,0,0
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #63
Operation ⊣ (dashv)
0,0,0
0,0,0
0,1,2

Operation ⊢ (vdash)
0,0,0
0,1,2
0,1,2


Doppelsemigroup #64
Operation ⊣ (dashv)
0,0,0
0,0,0
0,1,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,1,2


Doppelsemigroup #65
Operation ⊣ (dashv)
0,0,0
0,0,0
0,1,2

Operation ⊢ (vdash)
0,0,0
0,1,2
0,0,0


Doppelsemigroup #66
Operation ⊣ (dashv)
0,0,0
0,0,1
0,0,2

Operation ⊢ (vdash)
0,0,0
0,0,0
0,0,0


Doppelsemigroup #67
Operation ⊣ (dashv)
0,0,0
0,0,1
0,0,2

Operation ⊢ (vdash)
0,0,0
0,1,1
0,2,2


Doppelsemigroup #68
Operation ⊣ (dashv)
0,0,0
0,0,1
0,0,2

Operation ⊢ (vdash)
0,0,0
0,0,1
0,0,2


Doppelsemigroup #69
Operation ⊣ (dashv)
0,0,0
0,0,1
0,0,2

Operation ⊢ (vdash)
0,0,0
0,1,0
0,2,0


Doppelsemigroup #70
Operation ⊣ (dashv)
0,0,0
0,0,0
2,2,2

Operation ⊢ (vdash)
0,0,0
0,1,0
2,2,2


Doppelsemigroup #71
Operation ⊣ (dashv)
0,0,0
0,0,0
2,2,2

Operation ⊢ (vdash)
0,0,0
0,1,2
2,2,2


Doppelsemigroup #72
Operation ⊣ (dashv)
0,0,0
0,0,0
2,2,2

Operation ⊢ (vdash)
0,0,0
0,0,0
2,2,2


Doppelsemigroup #73
Operation ⊣ (dashv)
0,0,0
0,0,0
2,2,2

Operation ⊢ (vdash)
0,0,0
2,2,2
2,2,2


Doppelsemigroup #74
Operation ⊣ (dashv)
0,0,2
0,0,2
0,0,2

Operation ⊢ (vdash)
0,0,2
0,1,2
0,0,2


Doppelsemigroup #75
Operation ⊣ (dashv)
0,0,2
0,0,2
0,0,2

Operation ⊢ (vdash)
0,0,2
0,1,2
0,2,2


Doppelsemigroup #76
Operation ⊣ (dashv)
0,0,2
0,0,2
0,0,2

Operation ⊢ (vdash)
0,0,2
0,0,2
0,0,2


Doppelsemigroup #77
Operation ⊣ (dashv)
0,0,2
0,0,2
0,0,2

Operation ⊢ (vdash)
0,2,2
0,2,2
0,2,2




==> Cayley_tables/list_all_doppelsemigroups_order_4.csv <==
Doppelsemigroup #1
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #2
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #3
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #4
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #5
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #6
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #7
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3


Doppelsemigroup #8
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3


Doppelsemigroup #9
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3


Doppelsemigroup #10
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3


Doppelsemigroup #11
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3


Doppelsemigroup #12
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3


Doppelsemigroup #13
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2


Doppelsemigroup #14
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #15
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #16
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1


Doppelsemigroup #17
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2


Doppelsemigroup #18
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #19
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #20
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #21
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #22
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #23
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3


Doppelsemigroup #24
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #25
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #26
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3


Doppelsemigroup #27
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3


Doppelsemigroup #28
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3


Doppelsemigroup #29
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #30
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #31
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #32
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #33
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,3,3,3


Doppelsemigroup #34
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,3,3


Doppelsemigroup #35
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3


Doppelsemigroup #36
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3


Doppelsemigroup #37
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3


Doppelsemigroup #38
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,2,3,1
0,3,1,2


Doppelsemigroup #39
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3


Doppelsemigroup #40
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #41
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3


Doppelsemigroup #42
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3


Doppelsemigroup #43
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3


Doppelsemigroup #44
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,0,3


Doppelsemigroup #45
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3


Doppelsemigroup #46
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3


Doppelsemigroup #47
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,1,3


Doppelsemigroup #48
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3


Doppelsemigroup #49
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #50
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3


Doppelsemigroup #51
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,2,3


Doppelsemigroup #52
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #53
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1


Doppelsemigroup #54
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,2,1,1
0,2,1,1


Doppelsemigroup #55
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #56
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #57
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #58
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3


Doppelsemigroup #59
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3


Doppelsemigroup #60
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2


Doppelsemigroup #61
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #62
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2


Doppelsemigroup #63
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2


Doppelsemigroup #64
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2


Doppelsemigroup #65
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,3,2


Doppelsemigroup #66
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,3,2


Doppelsemigroup #67
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #68
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #69
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #70
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3


Doppelsemigroup #71
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3


Doppelsemigroup #72
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #73
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #74
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #75
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,1,2,3


Doppelsemigroup #76
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,0,2,3


Doppelsemigroup #77
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #78
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3


Doppelsemigroup #79
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3


Doppelsemigroup #80
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,3,3


Doppelsemigroup #81
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,2,3


Doppelsemigroup #82
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3


Doppelsemigroup #83
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3


Doppelsemigroup #84
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #85
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3


Doppelsemigroup #86
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #87
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3


Doppelsemigroup #88
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3


Doppelsemigroup #89
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3


Doppelsemigroup #90
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3


Doppelsemigroup #91
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #92
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #93
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,0


Doppelsemigroup #94
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #95
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,0


Doppelsemigroup #96
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #97
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #98
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #99
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,1,2,3


Doppelsemigroup #100
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3


Doppelsemigroup #101
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #102
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #103
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #104
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,1


Doppelsemigroup #105
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #106
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2


Doppelsemigroup #107
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #108
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #109
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #110
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,0


Doppelsemigroup #111
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3


Doppelsemigroup #112
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3


Doppelsemigroup #113
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,0,0,3
0,0,0,3


Doppelsemigroup #114
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
0,0,0,3


Doppelsemigroup #115
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #116
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,2,3


Doppelsemigroup #117
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #118
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #119
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,3,3


Doppelsemigroup #120
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #121
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #122
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,0,3


Doppelsemigroup #123
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #124
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,1


Doppelsemigroup #125
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #126
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #127
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3


Doppelsemigroup #128
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,2,3


Doppelsemigroup #129
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #130
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,1


Doppelsemigroup #131
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #132
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3


Doppelsemigroup #133
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #134
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3


Doppelsemigroup #135
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #136
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3


Doppelsemigroup #137
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
2,3,2,2


Doppelsemigroup #138
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
2,3,2,3


Doppelsemigroup #139
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #140
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3


Doppelsemigroup #141
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
0,0,2,2
0,0,2,2


Doppelsemigroup #142
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
0,0,2,2
0,1,2,3


Doppelsemigroup #143
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #144
Operation ⊣ (dashv)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3


Doppelsemigroup #145
Operation ⊣ (dashv)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
2,2,2,0
2,2,2,2
3,3,3,3


Doppelsemigroup #146
Operation ⊣ (dashv)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
2,2,2,2
3,3,3,3


Doppelsemigroup #147
Operation ⊣ (dashv)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
2,2,2,2
3,3,3,3


Doppelsemigroup #148
Operation ⊣ (dashv)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #149
Operation ⊣ (dashv)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
2,2,2,2
2,2,2,2
3,3,3,3


Doppelsemigroup #150
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #151
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #152
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,0


Doppelsemigroup #153
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #154
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,0


Doppelsemigroup #155
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #156
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #157
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #158
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #159
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #160
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,1


Doppelsemigroup #161
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #162
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #163
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #164
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #165
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,0


Doppelsemigroup #166
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3


Doppelsemigroup #167
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3

Operation ⊢ (vdash)
0,2,2,3
0,2,2,3
0,2,2,3
0,0,2,3


Doppelsemigroup #168
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,2,2,3
0,0,2,3


Doppelsemigroup #169
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,2,2,3
0,2,2,3


Doppelsemigroup #170
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #171
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3

Operation ⊢ (vdash)
0,2,2,3
0,2,2,3
0,2,2,3
0,2,2,3


Doppelsemigroup #172
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #173
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #174
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #175
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #176
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #177
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #178
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #179
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #180
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #181
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #182
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #183
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #184
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #185
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3


Doppelsemigroup #186
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,1


Doppelsemigroup #187
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3


Doppelsemigroup #188
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #189
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #190
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3


Doppelsemigroup #191
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,1,1


Doppelsemigroup #192
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #193
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #194
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #195
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3


Doppelsemigroup #196
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,3,1


Doppelsemigroup #197
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #198
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #199
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #200
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3


Doppelsemigroup #201
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,3,3,3
0,3,3,3


Doppelsemigroup #202
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3


Doppelsemigroup #203
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,3,3,3


Doppelsemigroup #204
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3


Doppelsemigroup #205
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,1,0
0,3,3,0


Doppelsemigroup #206
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,0
0,3,3,0


Doppelsemigroup #207
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #208
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3


Doppelsemigroup #209
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,3,3
0,1,3,3
0,1,3,3


Doppelsemigroup #210
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3


Doppelsemigroup #211
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,3,3


Doppelsemigroup #212
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3


Doppelsemigroup #213
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,0,0,0


Doppelsemigroup #214
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,0,0,0


Doppelsemigroup #215
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #216
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3


Doppelsemigroup #217
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #218
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2


Doppelsemigroup #219
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #220
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2


Doppelsemigroup #221
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3


Doppelsemigroup #222
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #223
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #224
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #225
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #226
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #227
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #228
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #229
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1


Doppelsemigroup #230
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,3


Doppelsemigroup #231
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3


Doppelsemigroup #232
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #233
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #234
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3


Doppelsemigroup #235
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #236
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3


Doppelsemigroup #237
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #238
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #239
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #240
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #241
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #242
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #243
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
3,3,3,3


Doppelsemigroup #244
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
3,3,3,3


Doppelsemigroup #245
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #246
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,3,3,3


Doppelsemigroup #247
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,3,3,3


Doppelsemigroup #248
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #249
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0


Doppelsemigroup #250
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0


Doppelsemigroup #251
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #252
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #253
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #254
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #255
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #256
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0


Doppelsemigroup #257
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0


Doppelsemigroup #258
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0


Doppelsemigroup #259
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #260
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #261
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0


Doppelsemigroup #262
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0


Doppelsemigroup #263
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #264
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #265
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0


Doppelsemigroup #266
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #267
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #268
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #269
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #270
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1


Doppelsemigroup #271
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1


Doppelsemigroup #272
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,3,3,1
0,3,3,1
0,1,1,3


Doppelsemigroup #273
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #274
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2


Doppelsemigroup #275
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,3,2
0,0,2,3


Doppelsemigroup #276
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #277
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2


Doppelsemigroup #278
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,3,2
0,0,2,3


Doppelsemigroup #279
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
0,3,0,1

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
2,2,2,2
0,3,0,1


Doppelsemigroup #280
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
0,3,0,1

Operation ⊢ (vdash)
0,0,0,0
0,3,0,1
2,2,2,2
0,1,0,3


Doppelsemigroup #281
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
0,3,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #282
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,2,1,3
0,0,0,3


Doppelsemigroup #283
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,2,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #284
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #285
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #286
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #287
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,3,2
0,1,2,3


Doppelsemigroup #288
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #289
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,2,1,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,2,1,3
3,3,3,3


Doppelsemigroup #290
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,2,1,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,2,1,3
0,1,2,3
3,3,3,3


Doppelsemigroup #291
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,2,1,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #292
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,2,1,3
0,3,3,3


Doppelsemigroup #293
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,2,1,3
0,1,2,3
0,3,3,3


Doppelsemigroup #294
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #295
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
0,2,2,0
0,3,2,1

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
0,2,2,0
0,3,2,1


Doppelsemigroup #296
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
0,2,2,0
0,3,2,1

Operation ⊢ (vdash)
0,2,2,0
0,3,2,1
0,0,2,2
0,1,2,3


Doppelsemigroup #297
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
0,2,2,0
0,3,2,1

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #298
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
2,2,2,2
2,3,0,1

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
2,2,2,2
2,3,0,1


Doppelsemigroup #299
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
2,2,2,2
2,3,0,1

Operation ⊢ (vdash)
0,0,0,0
2,3,0,1
2,2,2,2
0,1,2,3


Doppelsemigroup #300
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
2,2,2,2
2,3,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #301
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
2,2,3,0
3,3,0,2

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
2,2,3,0
3,3,0,2


Doppelsemigroup #302
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
2,2,3,0
3,3,0,2

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
2,2,3,0
3,3,0,2


Doppelsemigroup #303
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
2,2,3,0
3,3,0,2

Operation ⊢ (vdash)
2,2,3,0
2,2,3,0
3,3,0,2
0,0,2,3


Doppelsemigroup #304
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,1

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,1


Doppelsemigroup #305
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,1

Operation ⊢ (vdash)
2,2,0,0
2,2,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #306
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,1

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #307
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,1

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #308
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #309
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #310
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3


Doppelsemigroup #311
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #312
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
3,3,3,3


Doppelsemigroup #313
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #314
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3


Doppelsemigroup #315
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,0,3


Doppelsemigroup #316
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #317
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3


Doppelsemigroup #318
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #319
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #320
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #321
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #322
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #323
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #324
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #325
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #326
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #327
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #328
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #329
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #330
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #331
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #332
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #333
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #334
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #335
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #336
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3


Doppelsemigroup #337
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #338
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #339
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #340
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3


Doppelsemigroup #341
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #342
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3


Doppelsemigroup #343
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #344
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #345
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #346
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3


Doppelsemigroup #347
Operation ⊣ (dashv)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,1,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #348
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,3


Doppelsemigroup #349
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #350
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3


Doppelsemigroup #351
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,3


Doppelsemigroup #352
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #353
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3


Doppelsemigroup #354
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #355
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,1,0
0,0,0,3


Doppelsemigroup #356
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,2,1,0
0,0,0,3


Doppelsemigroup #357
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #358
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,0
0,0,0,3


Doppelsemigroup #359
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,2,2,0
0,0,0,3


Doppelsemigroup #360
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,1,2,0
0,0,0,3


Doppelsemigroup #361
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3


Doppelsemigroup #362
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,0


Doppelsemigroup #363
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
0,0,0,0


Doppelsemigroup #364
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,0,0


Doppelsemigroup #365
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,0
0,0,0,0


Doppelsemigroup #366
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3


Doppelsemigroup #367
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,1,0
0,0,0,0


Doppelsemigroup #368
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,2,1,0
0,0,0,0


Doppelsemigroup #369
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #370
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,0


Doppelsemigroup #371
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
0,0,0,3


Doppelsemigroup #372
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,0,3


Doppelsemigroup #373
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,0
0,0,0,0


Doppelsemigroup #374
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,2,2,0
0,0,0,0


Doppelsemigroup #375
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,1,2,0
0,0,0,0


Doppelsemigroup #376
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #377
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,0
0,0,0,3


Doppelsemigroup #378
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #379
Operation ⊣ (dashv)
0,0,0,0
0,1,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #380
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #381
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #382
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #383
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #384
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #385
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1


Doppelsemigroup #386
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,3


Doppelsemigroup #387
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #388
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3


Doppelsemigroup #389
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #390
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #391
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1


Doppelsemigroup #392
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3


Doppelsemigroup #393
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #394
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #395
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3


Doppelsemigroup #396
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3


Doppelsemigroup #397
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #398
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #399
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,3,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,3,0,3


Doppelsemigroup #400
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,3,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #401
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
0,3,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,0,3


Doppelsemigroup #402
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3


Doppelsemigroup #403
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
0,0,0,3


Doppelsemigroup #404
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #405
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
2,3,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3


Doppelsemigroup #406
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
2,3,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
2,3,2,3


Doppelsemigroup #407
Operation ⊣ (dashv)
0,0,0,0
0,1,0,1
2,2,2,2
2,3,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #408
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #409
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #410
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #411
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #412
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,0,0


Doppelsemigroup #413
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,0,0,0


Doppelsemigroup #414
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,2,2,3


Doppelsemigroup #415
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,2,0,0


Doppelsemigroup #416
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,2,0,0


Doppelsemigroup #417
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #418
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,0,0


Doppelsemigroup #419
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #420
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,0,2,3


Doppelsemigroup #421
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,2,2,3


Doppelsemigroup #422
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3


Doppelsemigroup #423
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
0,0,2,2
0,1,2,3


Doppelsemigroup #424
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #425
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
2,2,2,2
0,1,0,3


Doppelsemigroup #426
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #427
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,1,0,3


Doppelsemigroup #428
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
0,0,0,3


Doppelsemigroup #429
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #430
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3


Doppelsemigroup #431
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,3,0
2,2,2,2
3,3,3,3


Doppelsemigroup #432
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,0,3
2,2,2,2
3,3,3,3


Doppelsemigroup #433
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3


Doppelsemigroup #434
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,3,3
2,2,2,2
3,3,3,3


Doppelsemigroup #435
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #436
Operation ⊣ (dashv)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
2,2,2,2
3,3,3,3


Doppelsemigroup #437
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,3,2,3
0,0,2,3


Doppelsemigroup #438
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3

Operation ⊢ (vdash)
0,3,2,3
0,3,2,3
0,0,2,3
0,3,2,3


Doppelsemigroup #439
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3


Doppelsemigroup #440
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,3,2,3
0,3,2,3


Doppelsemigroup #441
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #442
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3

Operation ⊢ (vdash)
0,3,2,3
0,3,2,3
0,3,2,3
0,3,2,3


Doppelsemigroup #443
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #444
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3


Doppelsemigroup #445
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3


Doppelsemigroup #446
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #447
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #448
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3


Doppelsemigroup #449
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3


Doppelsemigroup #450
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3


Doppelsemigroup #451
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,1,0
0,3,3,0


Doppelsemigroup #452
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,0
0,3,3,0


Doppelsemigroup #453
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #454
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3


Doppelsemigroup #455
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3


Doppelsemigroup #456
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3


Doppelsemigroup #457
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,0,0,0


Doppelsemigroup #458
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,0,0,0


Doppelsemigroup #459
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #460
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #461
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #462
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #463
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #464
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3


Doppelsemigroup #465
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #466
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #467
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #468
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #469
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #470
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,0,0,0
0,0,0,0


Doppelsemigroup #471
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #472
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,3,0


Doppelsemigroup #473
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,0,0,0
0,0,0,0


Doppelsemigroup #474
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
0,0,0,2
0,0,0,3


Doppelsemigroup #475
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
0,0,0,0
0,0,0,0


Doppelsemigroup #476
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #477
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,3,0


Doppelsemigroup #478
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #479
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,0,0,2
0,0,0,3


Doppelsemigroup #480
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,0,0,2
0,0,0,3


Doppelsemigroup #481
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #482
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3


Doppelsemigroup #483
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #484
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #485
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #486
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3


Doppelsemigroup #487
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,3,3,3


Doppelsemigroup #488
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #489
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3


Doppelsemigroup #490
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,3,3


Doppelsemigroup #491
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #492
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3


Doppelsemigroup #493
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3


Doppelsemigroup #494
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3


Doppelsemigroup #495
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #496
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3


Doppelsemigroup #497
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3


Doppelsemigroup #498
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3


Doppelsemigroup #499
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
3,3,3,3


Doppelsemigroup #500
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
3,3,3,3


Doppelsemigroup #501
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #502
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,3,3,3


Doppelsemigroup #503
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,3,3,3


Doppelsemigroup #504
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #505
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,2,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,2,2,3
3,3,3,3


Doppelsemigroup #506
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,2,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #507
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
0,3,3,3


Doppelsemigroup #508
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,1,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #509
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3


Doppelsemigroup #510
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #511
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #512
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3


Doppelsemigroup #513
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #514
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,1,1,3


Doppelsemigroup #515
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,0,3


Doppelsemigroup #516
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,1,1,3


Doppelsemigroup #517
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,0,0


Doppelsemigroup #518
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3


Doppelsemigroup #519
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,1,0


Doppelsemigroup #520
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #521
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,0,0,0


Doppelsemigroup #522
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,0,0,0


Doppelsemigroup #523
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,1,0,3


Doppelsemigroup #524
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,1,1,3


Doppelsemigroup #525
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3


Doppelsemigroup #526
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #527
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #528
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3


Doppelsemigroup #529
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
2,2,2,2
3,3,3,3


Doppelsemigroup #530
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #531
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,2,2,3
0,3,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,2,2,3
0,3,2,3


Doppelsemigroup #532
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
0,2,2,3
0,3,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #533
Operation ⊣ (dashv)
0,0,0,0
1,1,1,1
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
1,1,1,1
2,2,2,2
3,3,3,3


Doppelsemigroup #534
Operation ⊣ (dashv)
0,1,2,3
0,1,2,3
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,1,2,3
0,1,2,3
0,1,2,3
0,1,2,3


Doppelsemigroup #535
Operation ⊣ (dashv)
0,0,2,2
1,1,3,3
0,0,2,2
1,1,3,3

Operation ⊢ (vdash)
0,0,2,2
1,1,3,3
0,0,2,2
1,1,3,3


Doppelsemigroup #536
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,2,3,1
0,3,1,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #537
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,2,3,1
0,3,1,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,2,3,1
0,3,1,2


Doppelsemigroup #538
Operation ⊣ (dashv)
0,0,0,0
0,1,2,3
0,2,3,1
0,3,1,2

Operation ⊢ (vdash)
0,0,0,0
0,2,3,1
0,3,1,2
0,1,2,3


Doppelsemigroup #539
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
2,2,3,0
3,3,0,2

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
2,2,3,0
3,3,0,2


Doppelsemigroup #540
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
2,2,3,0
3,3,0,2

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
2,2,3,0
3,3,0,2


Doppelsemigroup #541
Operation ⊣ (dashv)
0,0,2,3
0,1,2,3
2,2,3,0
3,3,0,2

Operation ⊢ (vdash)
2,2,3,0
2,2,3,0
3,3,0,2
0,0,2,3


Doppelsemigroup #542
Operation ⊣ (dashv)
0,1,1,3
1,3,3,0
1,3,3,0
3,0,0,1

Operation ⊢ (vdash)
3,0,0,1
0,1,1,3
0,1,1,3
1,3,3,0


Doppelsemigroup #543
Operation ⊣ (dashv)
0,1,1,3
1,3,3,0
1,3,3,0
3,0,0,1

Operation ⊢ (vdash)
3,0,0,1
0,1,1,3
0,1,2,3
1,3,3,0


Doppelsemigroup #544
Operation ⊣ (dashv)
0,1,1,3
1,3,3,0
1,3,3,0
3,0,0,1

Operation ⊢ (vdash)
0,1,1,3
1,3,3,0
1,3,3,0
3,0,0,1


Doppelsemigroup #545
Operation ⊣ (dashv)
0,1,1,3
1,3,3,0
1,3,3,0
3,0,0,1

Operation ⊢ (vdash)
1,3,3,0
3,0,0,1
3,0,0,1
0,1,1,3


Doppelsemigroup #546
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #547
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,3,3,3


Doppelsemigroup #548
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
0,0,0,0


Doppelsemigroup #549
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,3,3,3


Doppelsemigroup #550
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,0,0,3


Doppelsemigroup #551
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,1
0,0,0,0


Doppelsemigroup #552
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3


Doppelsemigroup #553
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #554
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,1,0
0,3,3,0


Doppelsemigroup #555
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,0
0,3,3,0


Doppelsemigroup #556
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3


Doppelsemigroup #557
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3


Doppelsemigroup #558
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #559
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #560
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,0


Doppelsemigroup #561
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #562
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,0


Doppelsemigroup #563
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,0,3


Doppelsemigroup #564
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,0,0


Doppelsemigroup #565
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,1,3


Doppelsemigroup #566
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,1,0


Doppelsemigroup #567
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #568
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #569
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,3
0,0,0,0


Doppelsemigroup #570
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,0,3


Doppelsemigroup #571
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,3
0,0,1,0


Doppelsemigroup #572
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #573
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3


Doppelsemigroup #574
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #575
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #576
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,1


Doppelsemigroup #577
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #578
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #579
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #580
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #581
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,0


Doppelsemigroup #582
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,1,0,3


Doppelsemigroup #583
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,1,1,3


Doppelsemigroup #584
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #585
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3


Doppelsemigroup #586
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3


Doppelsemigroup #587
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,0,0,0


Doppelsemigroup #588
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3


Doppelsemigroup #589
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
0,0,0,0


Doppelsemigroup #590
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #591
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3


Doppelsemigroup #592
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3


Doppelsemigroup #593
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
0,0,3,0


Doppelsemigroup #594
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3


Doppelsemigroup #595
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,2,2,0
0,3,3,0


Doppelsemigroup #596
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,3
3,3,3,3


Doppelsemigroup #597
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,0
3,3,3,3


Doppelsemigroup #598
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,3
3,3,3,3


Doppelsemigroup #599
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,1,0
3,3,3,3


Doppelsemigroup #600
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
3,3,3,3


Doppelsemigroup #601
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,2,1,0
3,3,3,3


Doppelsemigroup #602
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,2,1,3
3,3,3,3


Doppelsemigroup #603
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
3,3,3,3


Doppelsemigroup #604
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3


Doppelsemigroup #605
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,0
3,3,3,3


Doppelsemigroup #606
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,1,2,3
3,3,3,3


Doppelsemigroup #607
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,0
0,2,2,0
3,3,3,3


Doppelsemigroup #608
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,1,2,0
3,3,3,3


Doppelsemigroup #609
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
3,3,3,3


Doppelsemigroup #610
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,2,2,3
3,3,3,3


Doppelsemigroup #611
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3


Doppelsemigroup #612
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #613
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
3,3,3,3
3,3,3,3


Doppelsemigroup #614
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3


Doppelsemigroup #615
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #616
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3


Doppelsemigroup #617
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3


Doppelsemigroup #618
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
3,3,3,3


Doppelsemigroup #619
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3


Doppelsemigroup #620
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
3,3,3,3
3,3,3,3


Doppelsemigroup #621
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #622
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,0,2,0
3,3,3,3


Doppelsemigroup #623
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,0,3


Doppelsemigroup #624
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
0,0,3,3


Doppelsemigroup #625
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #626
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3


Doppelsemigroup #627
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,0,0,3


Doppelsemigroup #628
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
0,3,3,3


Doppelsemigroup #629
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,2,1,3
0,0,0,3


Doppelsemigroup #630
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,2,1,3
0,3,3,3


Doppelsemigroup #631
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,0,3


Doppelsemigroup #632
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3


Doppelsemigroup #633
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #634
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,0,3,3


Doppelsemigroup #635
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
0,0,0,3


Doppelsemigroup #636
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
0,0,0,3


Doppelsemigroup #637
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
0,3,3,3


Doppelsemigroup #638
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
0,3,3,3


Doppelsemigroup #639
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3


Doppelsemigroup #640
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #641
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,3,3,3
0,3,3,3
0,3,3,3
0,3,3,3


Doppelsemigroup #642
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3


Doppelsemigroup #643
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #644
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3


Doppelsemigroup #645
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3


Doppelsemigroup #646
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3


Doppelsemigroup #647
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3


Doppelsemigroup #648
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,3,3
0,1,3,3
0,2,3,3
0,3,3,3


Doppelsemigroup #649
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3

Operation ⊢ (vdash)
0,0,3,3
0,1,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #650
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #651
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #652
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3


Doppelsemigroup #653
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,2


Doppelsemigroup #654
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,2


Doppelsemigroup #655
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,2
0,0,2,3


Doppelsemigroup #656
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #657
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,0,3


Doppelsemigroup #658
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #659
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
0,0,0,0
0,0,0,2


Doppelsemigroup #660
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
0,0,0,0
0,0,0,0


Doppelsemigroup #661
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3


Doppelsemigroup #662
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
0,0,0,2
0,1,2,3


Doppelsemigroup #663
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,2


Doppelsemigroup #664
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #665
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,2,0,0


Doppelsemigroup #666
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3


Doppelsemigroup #667
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,2,2,3


Doppelsemigroup #668
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,2


Doppelsemigroup #669
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,2,0,2


Doppelsemigroup #670
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #671
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,1,3


Doppelsemigroup #672
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #673
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #674
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #675
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #676
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,1,2,3


Doppelsemigroup #677
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3


Doppelsemigroup #678
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #679
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #680
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #681
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #682
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #683
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #684
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #685
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #686
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #687
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #688
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #689
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #690
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #691
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,0,3


Doppelsemigroup #692
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3


Doppelsemigroup #693
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #694
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #695
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #696
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,2,3


Doppelsemigroup #697
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #698
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #699
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3


Doppelsemigroup #700
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3


Doppelsemigroup #701
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3


Doppelsemigroup #702
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3


Doppelsemigroup #703
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #704
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #705
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3


Doppelsemigroup #706
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #707
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #708
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #709
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #710
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2


Doppelsemigroup #711
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0


Doppelsemigroup #712
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0


Doppelsemigroup #713
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #714
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #715
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #716
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0


Doppelsemigroup #717
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0


Doppelsemigroup #718
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,0,0,3
3,3,3,0


Doppelsemigroup #719
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #720
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #721
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0


Doppelsemigroup #722
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0


Doppelsemigroup #723
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,2,0,3
3,3,3,0


Doppelsemigroup #724
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #725
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #726
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0


Doppelsemigroup #727
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #728
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #729
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #730
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #731
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,2,3
0,3,3,1


Doppelsemigroup #732
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1


Doppelsemigroup #733
Operation ⊣ (dashv)
0,0,0,0
0,1,1,3
0,1,1,3
0,3,3,1

Operation ⊢ (vdash)
0,0,0,0
0,3,3,1
0,3,3,1
0,1,1,3


Doppelsemigroup #734
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #735
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #736
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #737
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #738
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
2,2,0,0
2,2,0,0


Doppelsemigroup #739
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,1,2,3


Doppelsemigroup #740
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #741
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #742
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
3,3,3,0


Doppelsemigroup #743
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #744
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
3,3,3,0


Doppelsemigroup #745
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,1,2,3
3,3,3,0


Doppelsemigroup #746
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
3,3,3,0


Doppelsemigroup #747
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
3,3,3,0


Doppelsemigroup #748
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,1,2,3
3,3,3,0


Doppelsemigroup #749
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
3,3,3,0


Doppelsemigroup #750
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #751
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #752
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #753
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0


Doppelsemigroup #754
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,2,1,3
3,3,3,0


Doppelsemigroup #755
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
2,2,0,0
2,3,0,0


Doppelsemigroup #756
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,1
0,0,2,2
0,0,2,3


Doppelsemigroup #757
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #758
Operation ⊣ (dashv)
0,0,2,2
0,1,2,2
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #759
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
2,2,0,0
2,3,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #760
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,0


Doppelsemigroup #761
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #762
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #763
Operation ⊣ (dashv)
0,0,0,0
0,1,2,2
0,2,1,1
0,2,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #764
Operation ⊣ (dashv)
0,0,0,0
0,1,2,2
0,2,1,1
0,2,1,1

Operation ⊢ (vdash)
0,0,0,0
0,2,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #765
Operation ⊣ (dashv)
0,0,0,0
0,1,2,2
0,2,1,1
0,2,1,1

Operation ⊢ (vdash)
0,0,0,0
0,2,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #766
Operation ⊣ (dashv)
0,0,0,0
0,1,2,2
0,2,1,1
0,2,1,1

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,2,1,1
0,2,1,1


Doppelsemigroup #767
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #768
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #769
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #770
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #771
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #772
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #773
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #774
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #775
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #776
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #777
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #778
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #779
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,0


Doppelsemigroup #780
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #781
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,0


Doppelsemigroup #782
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #783
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #784
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #785
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #786
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #787
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,1


Doppelsemigroup #788
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #789
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #790
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #791
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #792
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,0


Doppelsemigroup #793
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #794
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #795
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #796
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #797
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #798
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #799
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #800
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #801
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #802
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #803
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #804
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #805
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #806
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #807
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #808
Operation ⊣ (dashv)
0,1,2,3
1,0,3,2
2,3,1,0
3,2,0,1

Operation ⊢ (vdash)
0,1,2,3
1,0,3,2
2,3,1,0
3,2,0,1


Doppelsemigroup #809
Operation ⊣ (dashv)
0,1,2,3
1,0,3,2
2,3,1,0
3,2,0,1

Operation ⊢ (vdash)
1,0,3,2
0,1,2,3
3,2,0,1
2,3,1,0


Doppelsemigroup #810
Operation ⊣ (dashv)
0,1,2,3
1,0,3,2
2,3,1,0
3,2,0,1

Operation ⊢ (vdash)
2,3,1,0
3,2,0,1
1,0,3,2
0,1,2,3


Doppelsemigroup #811
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #812
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3


Doppelsemigroup #813
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,0
0,0,0,0


Doppelsemigroup #814
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3


Doppelsemigroup #815
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #816
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,0
0,0,0,3


Doppelsemigroup #817
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,0
3,3,3,3


Doppelsemigroup #818
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,0
0,1,2,3
3,3,3,3


Doppelsemigroup #819
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #820
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3


Doppelsemigroup #821
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,1,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #822
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,0,3


Doppelsemigroup #823
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,1,2,3
0,0,3,3


Doppelsemigroup #824
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #825
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3


Doppelsemigroup #826
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,1,3
0,0,0,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #827
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,1


Doppelsemigroup #828
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,3,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #829
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #830
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #831
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
2,2,0,0
2,2,0,0


Doppelsemigroup #832
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,1,2,3


Doppelsemigroup #833
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
2,2,0,0
2,3,0,0


Doppelsemigroup #834
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,1
0,0,2,2
0,0,2,3


Doppelsemigroup #835
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,0


Doppelsemigroup #836
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #837
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #838
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #839
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,1


Doppelsemigroup #840
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0

Operation ⊢ (vdash)
2,2,0,0
2,3,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #841
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #842
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2


Doppelsemigroup #843
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3


Doppelsemigroup #844
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #845
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #846
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3


Doppelsemigroup #847
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #848
Operation ⊣ (dashv)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2


Doppelsemigroup #849
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #850
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #851
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #852
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #853
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #854
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #855
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,0,0,0
0,1,0,1


Doppelsemigroup #856
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #857
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,1,2,3


Doppelsemigroup #858
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,0,2,3


Doppelsemigroup #859
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #860
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #861
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #862
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,3,2


Doppelsemigroup #863
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,3,2
0,0,2,3


Doppelsemigroup #864
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #865
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2


Doppelsemigroup #866
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,3,2
0,0,2,3


Doppelsemigroup #867
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #868
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #869
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,1,2,2
0,1,2,2


Doppelsemigroup #870
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,1,2,2
0,1,2,3


Doppelsemigroup #871
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,0,0,0
0,0,0,0


Doppelsemigroup #872
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2


Doppelsemigroup #873
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3


Doppelsemigroup #874
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3


Doppelsemigroup #875
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #876
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,2,2,2


Doppelsemigroup #877
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,2,2,3


Doppelsemigroup #878
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,2,0,0


Doppelsemigroup #879
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2


Doppelsemigroup #880
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3


Doppelsemigroup #881
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #882
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3


Doppelsemigroup #883
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #884
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,3,2


Doppelsemigroup #885
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,3,2
0,1,2,3


Doppelsemigroup #886
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #887
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,3,2


Doppelsemigroup #888
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,3,2
0,0,2,3


Doppelsemigroup #889
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,2,3


Doppelsemigroup #890
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,1,2,3


Doppelsemigroup #891
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
2,2,2,3


Doppelsemigroup #892
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,0,1


Doppelsemigroup #893
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
2,2,2,2
2,3,0,1


Doppelsemigroup #894
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
0,0,2,3


Doppelsemigroup #895
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,3


Doppelsemigroup #896
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,1,2,3


Doppelsemigroup #897
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
2,3,2,3


Doppelsemigroup #898
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
2,2,2,2
0,1,2,3


Doppelsemigroup #899
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #900
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,1


Doppelsemigroup #901
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #902
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
2,2,2,2
2,2,2,2
0,0,0,0


Doppelsemigroup #903
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #904
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,2,3


Doppelsemigroup #905
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,1,2,3


Doppelsemigroup #906
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
2,2,2,2
0,0,0,0


Doppelsemigroup #907
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3


Doppelsemigroup #908
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,0,2,0
0,0,2,2
0,1,2,3


Doppelsemigroup #909
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,0,2,1
0,0,2,2
0,1,2,3


Doppelsemigroup #910
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,1,2,3


Doppelsemigroup #911
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,1,2,1
0,0,2,0
0,1,2,1


Doppelsemigroup #912
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
0,2,2,0
0,3,2,1


Doppelsemigroup #913
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,1,2,0
0,0,2,2
0,0,2,3


Doppelsemigroup #914
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,3


Doppelsemigroup #915
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,1,2,1
0,0,2,2
0,1,2,3


Doppelsemigroup #916
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
0,0,2,2
0,1,2,3


Doppelsemigroup #917
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,1,2,1
0,2,2,2
0,3,2,3


Doppelsemigroup #918
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,0,2,0
0,0,2,0
0,0,2,0


Doppelsemigroup #919
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,0,2,0
0,0,2,0
0,0,2,1


Doppelsemigroup #920
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #921
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,2,2,0
0,2,2,0
0,2,2,0
0,2,2,0


Doppelsemigroup #922
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,1,2,0
0,0,2,0
0,0,2,0


Doppelsemigroup #923
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,0,2,0
0,0,2,2
0,0,2,3


Doppelsemigroup #924
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,0,2,1
0,0,2,2
0,0,2,3


Doppelsemigroup #925
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,0
0,1,2,0
0,2,2,0
0,3,2,0


Doppelsemigroup #926
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3


Doppelsemigroup #927
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,2,1
0,1,1,3


Doppelsemigroup #928
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #929
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,2,2
0,1,3,3


Doppelsemigroup #930
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #931
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,1,1
0,1,1,2


Doppelsemigroup #932
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,1,1
0,1,1,3


Doppelsemigroup #933
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,1,1
0,1,2,3


Doppelsemigroup #934
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,1,2
0,1,1,3


Doppelsemigroup #935
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,1,2
0,1,2,3


Doppelsemigroup #936
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,1,1
0,1,1,1


Doppelsemigroup #937
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0


Doppelsemigroup #938
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #939
Operation ⊣ (dashv)
0,1,1,1
1,0,0,0
1,0,0,0
1,0,0,0

Operation ⊢ (vdash)
1,0,0,0
0,1,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #940
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #941
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,3


Doppelsemigroup #942
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #943
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,2
0,1,2,2


Doppelsemigroup #944
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #945
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #946
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2


Doppelsemigroup #947
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,3,2

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,3,2
0,1,2,3


Doppelsemigroup #948
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #949
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #950
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #951
Operation ⊣ (dashv)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,1,1,3
3,3,3,0


Doppelsemigroup #952
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
3,3,3,0


Doppelsemigroup #953
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
3,3,3,0

Operation ⊢ (vdash)
3,3,3,0
3,3,3,0
3,3,3,0
0,0,0,3


Doppelsemigroup #954
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,1,2,3
0,2,1,3
3,3,3,0


Doppelsemigroup #955
Operation ⊣ (dashv)
0,0,0,3
0,1,2,3
0,2,1,3
3,3,3,0

Operation ⊢ (vdash)
0,0,0,3
0,2,1,3
0,1,2,3
3,3,3,0


Doppelsemigroup #956
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,1

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
2,2,0,0
2,2,0,0


Doppelsemigroup #957
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,1

Operation ⊢ (vdash)
2,2,0,0
2,2,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #958
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,1

Operation ⊢ (vdash)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,1


Doppelsemigroup #959
Operation ⊣ (dashv)
0,0,2,2
0,1,2,3
2,2,0,0
2,3,0,1

Operation ⊢ (vdash)
2,2,0,0
2,3,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #960
Operation ⊣ (dashv)
0,0,2,2
1,1,3,3
2,2,0,0
3,3,1,1

Operation ⊢ (vdash)
0,0,2,2
1,1,3,3
2,2,0,0
3,3,1,1


Doppelsemigroup #961
Operation ⊣ (dashv)
0,0,2,2
1,1,3,3
2,2,0,0
3,3,1,1

Operation ⊢ (vdash)
0,2,2,0
1,3,3,1
2,0,0,2
3,1,1,3


Doppelsemigroup #962
Operation ⊣ (dashv)
0,0,2,2
1,1,3,3
2,2,0,0
3,3,1,1

Operation ⊢ (vdash)
2,2,0,0
3,3,1,1
0,0,2,2
1,1,3,3


Doppelsemigroup #963
Operation ⊣ (dashv)
0,1,2,3
0,1,2,3
2,3,0,1
2,3,0,1

Operation ⊢ (vdash)
0,1,2,3
0,1,2,3
2,3,0,1
2,3,0,1


Doppelsemigroup #964
Operation ⊣ (dashv)
0,1,2,3
0,1,2,3
2,3,0,1
2,3,0,1

Operation ⊢ (vdash)
0,1,2,3
2,3,0,1
2,3,0,1
0,1,2,3


Doppelsemigroup #965
Operation ⊣ (dashv)
0,1,2,3
0,1,2,3
2,3,0,1
2,3,0,1

Operation ⊢ (vdash)
2,3,0,1
2,3,0,1
0,1,2,3
0,1,2,3


Doppelsemigroup #966
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #967
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #968
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,3


Doppelsemigroup #969
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #970
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3


Doppelsemigroup #971
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,3


Doppelsemigroup #972
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #973
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
0,0,2,0
0,1,0,3


Doppelsemigroup #974
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,0


Doppelsemigroup #975
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,0,3


Doppelsemigroup #976
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
0,0,0,0
0,0,0,0


Doppelsemigroup #977
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3


Doppelsemigroup #978
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
0,0,2,0
0,0,0,0


Doppelsemigroup #979
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
0,0,0,0
0,1,0,3


Doppelsemigroup #980
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #981
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,0,2,0
0,3,0,3


Doppelsemigroup #982
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,0


Doppelsemigroup #983
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,0,0,3


Doppelsemigroup #984
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,3,0,0


Doppelsemigroup #985
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3


Doppelsemigroup #986
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
0,3,0,0


Doppelsemigroup #987
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,0,0,0
0,3,0,3


Doppelsemigroup #988
Operation ⊣ (dashv)
0,1,2,3
1,0,3,2
2,3,0,1
3,2,1,0

Operation ⊢ (vdash)
0,1,2,3
1,0,3,2
2,3,0,1
3,2,1,0


Doppelsemigroup #989
Operation ⊣ (dashv)
0,1,2,3
1,0,3,2
2,3,0,1
3,2,1,0

Operation ⊢ (vdash)
1,0,3,2
0,1,2,3
3,2,1,0
2,3,0,1


Doppelsemigroup #990
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,0
3,3,3,3


Doppelsemigroup #991
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
0,0,2,0
3,3,3,3


Doppelsemigroup #992
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #993
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
0,0,0,0
3,3,3,3


Doppelsemigroup #994
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3


Doppelsemigroup #995
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #996
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
0,0,0,0
3,3,3,3


Doppelsemigroup #997
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
0,0,2,0
3,3,3,3


Doppelsemigroup #998
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,0,3


Doppelsemigroup #999
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,3,0,3


Doppelsemigroup #1000
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #1001
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,3,0,3
0,3,0,3
0,3,0,3
0,3,0,3


Doppelsemigroup #1002
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3


Doppelsemigroup #1003
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #1004
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,0,3
0,3,0,3


Doppelsemigroup #1005
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,3,0,3
0,3,0,3
0,3,2,3
0,3,0,3


Doppelsemigroup #1006
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1007
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #1008
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #1009
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1010
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #1011
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,3


Doppelsemigroup #1012
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1013
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #1014
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1015
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #1016
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,2
0,0,0,3


Doppelsemigroup #1017
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,3,3


Doppelsemigroup #1018
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1019
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #1020
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1021
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #1022
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
0,0,2,3


Doppelsemigroup #1023
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
0,0,2,3


Doppelsemigroup #1024
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1025
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #1026
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,1,2,3


Doppelsemigroup #1027
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1028
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #1029
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,0,2,3


Doppelsemigroup #1030
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,2,3
3,3,3,3


Doppelsemigroup #1031
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #1032
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #1033
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #1034
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3


Doppelsemigroup #1035
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #1036
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,2,3
0,0,3,3


Doppelsemigroup #1037
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #1038
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #1039
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #1040
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3


Doppelsemigroup #1041
Operation ⊣ (dashv)
0,0,0,3
0,0,0,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,1,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #1042
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,1,2,0
3,3,3,3


Doppelsemigroup #1043
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #1044
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
3,3,3,3


Doppelsemigroup #1045
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,0
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,0
0,0,0,0
3,3,3,3


Doppelsemigroup #1046
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1047
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #1048
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,0


Doppelsemigroup #1049
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #1050
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,0


Doppelsemigroup #1051
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,2


Doppelsemigroup #1052
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,0


Doppelsemigroup #1053
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #1054
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #1055
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,1,0,3


Doppelsemigroup #1056
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,1,2,3


Doppelsemigroup #1057
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,0,3


Doppelsemigroup #1058
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,1,3


Doppelsemigroup #1059
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,1,2,3


Doppelsemigroup #1060
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #1061
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3


Doppelsemigroup #1062
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,2,3


Doppelsemigroup #1063
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #1064
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #1065
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,1


Doppelsemigroup #1066
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #1067
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,1


Doppelsemigroup #1068
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,1,2
0,1,2,3


Doppelsemigroup #1069
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #1070
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #1071
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #1072
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,2


Doppelsemigroup #1073
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #1074
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,0


Doppelsemigroup #1075
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3


Doppelsemigroup #1076
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #1077
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
0,0,0,3


Doppelsemigroup #1078
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #1079
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3


Doppelsemigroup #1080
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,0,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,2,0,3
0,0,0,3


Doppelsemigroup #1081
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1082
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,1,2,2
0,1,2,2


Doppelsemigroup #1083
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,1,2,2
0,1,2,3


Doppelsemigroup #1084
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
0,0,0,0
0,0,0,0


Doppelsemigroup #1085
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2


Doppelsemigroup #1086
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,3


Doppelsemigroup #1087
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1088
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,2,2,2


Doppelsemigroup #1089
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,2,2,3


Doppelsemigroup #1090
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,2,0,0


Doppelsemigroup #1091
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2


Doppelsemigroup #1092
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,3


Doppelsemigroup #1093
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1094
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,3,3


Doppelsemigroup #1095
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1096
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,3
0,0,2,3


Doppelsemigroup #1097
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1098
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
0,1,2,3


Doppelsemigroup #1099
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,1,2,3


Doppelsemigroup #1100
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,0,0,0
0,0,0,0


Doppelsemigroup #1101
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3


Doppelsemigroup #1102
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,0,0,0
0,1,2,3


Doppelsemigroup #1103
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1104
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,1,1
0,2,2,2
0,3,3,3


Doppelsemigroup #1105
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,0,0,3


Doppelsemigroup #1106
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
0,2,0,0
0,3,0,0


Doppelsemigroup #1107
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3


Doppelsemigroup #1108
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
0,2,0,2
0,3,0,3


Doppelsemigroup #1109
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,1,2,3
3,3,3,3


Doppelsemigroup #1110
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
3,3,3,3


Doppelsemigroup #1111
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
3,3,3,3
3,3,3,3


Doppelsemigroup #1112
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
3,3,3,3
3,3,3,3


Doppelsemigroup #1113
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
0,0,0,0
3,3,3,3


Doppelsemigroup #1114
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3


Doppelsemigroup #1115
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
0,0,0,0
3,3,3,3


Doppelsemigroup #1116
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
3,3,3,3
0,1,2,3
3,3,3,3


Doppelsemigroup #1117
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,1,2,3
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
3,3,3,3
3,3,3,3


Doppelsemigroup #1118
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,1,3
0,2,2,3
0,3,3,3


Doppelsemigroup #1119
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,0,3
0,0,0,3
0,0,0,3


Doppelsemigroup #1120
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,3,3,3
0,3,3,3
0,3,3,3
0,3,3,3


Doppelsemigroup #1121
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,0,3,3
0,0,3,3
0,0,3,3


Doppelsemigroup #1122
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,3,0,3
0,3,0,3
0,3,0,3
0,3,0,3


Doppelsemigroup #1123
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3


Doppelsemigroup #1124
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,0,3
0,1,0,3
0,2,0,3
0,3,0,3


Doppelsemigroup #1125
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,3,0,3
0,3,1,3
0,3,2,3
0,3,3,3


Doppelsemigroup #1126
Operation ⊣ (dashv)
0,0,0,3
0,0,1,3
0,0,2,3
0,0,3,3

Operation ⊢ (vdash)
0,0,3,3
0,1,3,3
0,2,3,3
0,3,3,3


Doppelsemigroup #1127
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
2,2,2,2
2,2,2,3


Doppelsemigroup #1128
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,3


Doppelsemigroup #1129
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
2,2,2,2
2,2,2,2
2,2,2,2


Doppelsemigroup #1130
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #1131
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
2,2,2,2
2,2,2,2
2,2,2,3


Doppelsemigroup #1132
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
2,2,2,2
2,2,2,2


Doppelsemigroup #1133
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3


Doppelsemigroup #1134
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
2,2,2,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
2,2,2,2


Doppelsemigroup #1135
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1136
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #1137
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,0


Doppelsemigroup #1138
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,1


Doppelsemigroup #1139
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,0


Doppelsemigroup #1140
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,1,2,3
0,1,2,3


Doppelsemigroup #1141
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,0


Doppelsemigroup #1142
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #1143
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,0,3


Doppelsemigroup #1144
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,1,0


Doppelsemigroup #1145
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,2
0,1,1,3


Doppelsemigroup #1146
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,1


Doppelsemigroup #1147
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,1,1


Doppelsemigroup #1148
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,1


Doppelsemigroup #1149
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,1,1


Doppelsemigroup #1150
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2


Doppelsemigroup #1151
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #1152
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,0
0,0,0,0


Doppelsemigroup #1153
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #1154
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,1,1
0,0,0,0


Doppelsemigroup #1155
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3


Doppelsemigroup #1156
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
0,2,2,2
0,2,2,3


Doppelsemigroup #1157
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,3


Doppelsemigroup #1158
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,2,2,2
0,2,2,2
0,2,2,2
0,2,2,2


Doppelsemigroup #1159
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #1160
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,2,2,2
0,2,2,2
0,2,2,2
0,2,2,3


Doppelsemigroup #1161
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
0,2,2,2
0,2,2,2


Doppelsemigroup #1162
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3


Doppelsemigroup #1163
Operation ⊣ (dashv)
0,0,2,2
0,0,2,2
0,0,2,2
0,0,2,3

Operation ⊢ (vdash)
0,0,2,2
0,1,2,2
0,0,2,2
0,0,2,2


Doppelsemigroup #1164
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,2
2,2,2,2
3,3,3,3


Doppelsemigroup #1165
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
2,2,2,0
2,2,2,2
3,3,3,3


Doppelsemigroup #1166
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #1167
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,3
2,2,2,2
3,3,3,3


Doppelsemigroup #1168
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,2
2,2,2,2
3,3,3,3


Doppelsemigroup #1169
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,1,2,3
2,2,2,2
3,3,3,3


Doppelsemigroup #1170
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3


Doppelsemigroup #1171
Operation ⊣ (dashv)
0,0,0,0
0,0,0,0
2,2,2,2
3,3,3,3

Operation ⊢ (vdash)
0,0,0,0
2,2,2,2
2,2,2,2
3,3,3,3


Doppelsemigroup #1172
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,2,2,3


Doppelsemigroup #1173
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,2,2,3
0,2,2,3
0,2,2,3
0,0,2,3


Doppelsemigroup #1174
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #1175
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,0,2,3
0,3,2,3


Doppelsemigroup #1176
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,2,2,3
0,2,2,3


Doppelsemigroup #1177
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,1,2,3
0,2,2,3
0,3,2,3


Doppelsemigroup #1178
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3


Doppelsemigroup #1179
Operation ⊣ (dashv)
0,0,2,3
0,0,2,3
0,0,2,3
0,0,2,3

Operation ⊢ (vdash)
0,2,2,3
0,2,2,3
0,2,2,3
0,2,2,3


Doppelsemigroup #1180
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1181
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,0


Doppelsemigroup #1182
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,1,0,3


Doppelsemigroup #1183
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,0
0,0,0,1


Doppelsemigroup #1184
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #1185
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,0
0,1,0,3


Doppelsemigroup #1186
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1187
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,2,2
0,0,2,2


Doppelsemigroup #1188
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,1


Doppelsemigroup #1189
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,2,2
0,1,2,3


Doppelsemigroup #1190
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1191
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
0,0,0,0


Doppelsemigroup #1192
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,0,0,3


Doppelsemigroup #1193
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,1
0,0,0,0


Doppelsemigroup #1194
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3


Doppelsemigroup #1195
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #1196
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3


Doppelsemigroup #1197
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3


Doppelsemigroup #1198
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1199
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,0
0,0,0,0


Doppelsemigroup #1200
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,0
0,0,0,3


Doppelsemigroup #1201
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,1
0,0,0,0


Doppelsemigroup #1202
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,0,0,1
0,0,0,3


Doppelsemigroup #1203
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,0


Doppelsemigroup #1204
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,0
0,0,0,3


Doppelsemigroup #1205
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,1
0,0,0,3


Doppelsemigroup #1206
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1207
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,1
0,0,0,1


Doppelsemigroup #1208
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,1,2,2
0,1,2,2


Doppelsemigroup #1209
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
0,1,2,2
0,1,2,3


Doppelsemigroup #1210
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,0,0


Doppelsemigroup #1211
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,0,2,2


Doppelsemigroup #1212
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
0,0,0,0
0,0,1,1


Doppelsemigroup #1213
Operation ⊣ (dashv)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3

Operation ⊢ (vdash)
0,0,0,0
0,0,1,1
0,0,2,2
0,1,2,3


Doppelsemigroup #1214
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,1
2,2,2,2
0,3,0,3


Doppelsemigroup #1215
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,0
2,2,2,2
0,0,0,0


Doppelsemigroup #1216
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,0,3


Doppelsemigroup #1217
Operation ⊣ (dashv)
0,0,0,0
0,0,0,1
2,2,2,2
0,0,0,3

Operation ⊢ (vdash)
0,0,0,0
0,1,0,0
2,2,2,2
0,3,0,0



